Decompose, Optimize, and Reconstruct: Very Large Constant Multiplication at Scale

Efficient arithmetic circuit design for resourceconstrained hardware involves challenging combinatorial optimization problems, among which Multiple Constant Multiplication (MCM) is a prominent example. MCM aims at implementing multiplications by fixed integer constants using bit-shifts and additions/subtractions but optimal methods are typically limited to moderately-sized constants, e.g. 12 bits. For practical applications targeting larger precision, Very large Constant Multiplication (VLCM) is solved instead. Existing approaches typically address VLCM through a heuristic flow that decomposes large constants into patterns, applies MCM optimization techniques on moderately-sized targets, and reconstructs the final result. This paper proposes multiple improvements to this flow: new declarative optimization models for the pattern selection and for the reconstruction, as well as applying recent optimal MCM models. The cornerstones of the obtained improvements are (i) allowing the patterns to overlap, minimising the number of unique target constants for the MCM step and (ii) performing the reconstruction step optimally, instead of heuristically. In addition, we propose a globally-optimal VLCM approach and characterize its limits. We employ a mix of constraint programming and SAT to solve each step. Experimental results on synthetic and real-life signal processing and cryptographic benchmarks, with coefficient word lengths ranging from tens to thousands of bits, demonstrate that the proposed approach scales to very large precisions and consistently outperforms existing baselines.

==> data/48863421_w7_hist_quality.dat <==
6
6
6
7
6
7
7
7
7
6
7
7
6
6
7
6
6
6
7
7
7
6
7
7
6
8
7
7
6
6
7
6
8
7
8
7
7
8
7
7
6
6
7
7
6
6
6
6
8
6
6
7
6
7
8
6
6
7
6
7
7
7
7
7
8
7
7
7
7
6
7
7
7
8
8
7
7
7
8
6
7
7
7
7
7
8
6
7
8
6
6
7
6
7
7
7
7
8
7
7
7
6
7
7
7
7
7
7
7
7
7
8
7
7
7
7
7
7
7
7
7
7
7
7
7
7
7
7
7
8
7
7
7
7
7
7
7
7
7
7
8
7
6
7
7
7
8
7
7
7
7
7
7
7
7
7
7
8
8
7
8
8
8
7
7
8
8
7
8
7
8
8
8
8
7
8
7
7
7
7
7
8
6
7
7
7
7
7
8
7
8
7
8
8
7
7
7
7
7
7
8
7
8
7
7
8
7
7
8
8
7
8
7
8
7
8
8
8
9
8
8
8
8
7
6
7
7
7
7
8
7
7
8
7
8
7
7
7
7
8
7
9
8
8
8
8
8
8
8
8
8
7
8
8
7
7
8
7
8
8
8
7
8
8
8
7
7
8
8
8
8
7
7
7
7
8
8
8
8
8
8
8
8
7
8
7
8
8
8
8
8
8
8
8
7
7
7
7
7
7
8
7
8
8
8
8
7
7
8
8
9
6
6
7
8
6
8
7
7
7
7
8
7
8
7
7
8
6
7
7
7
7
7
7
7
7
7
7
7
7
7
7
8
7
7
7
7
8
7
8
7
7
8
8
7
8
8
8
9
8
8
9
8
7
8
8
7
7
8
8
7
8
6
7
7
8
7
7
7
8
8
8
8
7
8
7
8
8
7
7
8
7
8
7
8
8
8
8
7
8
7
8
8
8
7
8
7
7
7
7
7
8
8
8
8
8
7
7
7
7
7
7
7
8
7
8
8
8
8
8
8
7
8
7
8
8
8
7
8
8
8
8
8
8
8
8
8
8
7
7
8
8
7
7
7
8
7
8
9
7
7
7
8
7
8
7
8
9
9
7
8
7
7
8
9
9
7
7
7
7
7
8
7
8
8
8
7
8
8
8
7
8
7
7
7
8
7
7
8
8
8
8
8
7
7
7
7
8
8
8
8
8
8
8
7
8
8
8
9
7
7
8
8
8
9
8
8
8
8
8
8
7
8
8
8
8
9
8
8
7
8
8
7
7
7
8
8
7
8
8
8
8
8
8
8
7
8
8
8
8
8
8
8
8
8
8
7
8
8
8
8
8
8
8
8
8
8
8
8
8
7
8
7
8
7
7
7
7
8
7
7
7
7
8
8
7
8
6
7
7
7
7
6
7
7
7
7
7
6
7
7
7
7
8
8
8
7
8
8
7
8
8
7
8
8
8
8
7
8
7
7
7
6
7
7
8
7
8
7
8
7
7
7
7
8
7
8
8
8
8
8
8
8
8
8
8
8
8
8
8
8
7
8
8
8
8
8
7
8
8
7
8
8
8
8
8
8
7
8
8
8
8
7
7
8
8
8
7
8
7
9
8
8
8
8
8
8
8
8
8
8
9
8
8
9
9
8
9
9
8
8
8
8
9
8
8
8
8
8
8
9
9
9
9
9
8
9
8
8
8
9
8
8
8
9
9
8
8
8
9
9
9
8
7
7
8
8
8
8
9
8
8
8
9
8
9
8
9
8
7
8
8
8
8
8
8
8
8
8
8
8
8
8
8
9
7
8
8
8
8
8
8
8
8
8
9
8
9
8
8
8
8
8
8
9
8
8
8
7
8
8
8
8
8
7
8
8
8
7
8
8
9
9
9
8
8
9
8
9
8
7
7
6
7
7
7
7
8
7
7
7
7
7
7
7
7
7
8
7
7
7
7
7
7
7
8
7
8
7
7
8
8
7
7
7
6
7
7
7
7
7
7
7
8
8
8
8
7
7
8
8
8
8
8
7
8
8
8
8
8
8
7
8
8
8
8
8
9
8
7
7
8
8
7
8
8
8
7
8
8
8
8
8
8
8
8
8
8
8
8
8
8
7
8
8
8
8
8
8
9
8
8
8
8
8
8
8
8
8
7
8
8
8
8
8
8
8
8
8
8
8
8
8
7
8
8
8
8
8
9
7
8
8
7
7
8
8
8
8
8
8
9
7
7
7
7
7
7
7
7
7
7
7
7
7
7
7
7
7
8
7
8
7
7
8
8
7
7
7
7
7
7
8
7
7
7
8
7
8
7
8
8
8
8
8
7
8
8
7
7
8
8
8
8
7
8
8
8
8
8
8
8
8
8
8
8
9
8
8
8
8
7
8
8
8
8
8
8
8
8
8
8
8
8
7
8
8
8
8
8
8
7
7
8
7
8
8
8
7
8
8
8
8
8
8
8
8
8
8
8
8
8
8
9
8
8
8
9
9
8
8
8
9
9
8
9
8
8
8
9
9
9
9
9
8
9
8
8
9
9
9
9
9
9
9
9
8
9
9
9
9
9
8
8
8
9
8
9
8
8
8
8
8
8
8
9
8
9
9
8
9
8
8
8
8
8
8
8
8
8
8
8
8
8
8
8
8
8
8
9
9
9
9
8
8
8
8
9
9
6
6
6
8
7
7
8
6
6
7
7
7
8
8
8
8
8
7
7
7
7
8
8
8
8
9
8
8
8
8
8
8
9
8
8
7
7
8
8
8
8
8
8
8
8
8
9
8
8
7
8
8
9
8
9
8
8
9
8
9
8
8
9
8
8
9
8
9
8
9
8
6
7
7
8
8
7
6
7
7
7
7
8
8
7
7
7
8
8
8
8
7
8
7
8
8
8
8
8
8
8
8
7
8
8
7
8
8
8
8
9
8
8
9
8
8
9
8
8
7
8
8
8
8
9
8
7
8
7
8
8
8
8
8
8
8
9
9
9
9
9
9
9
8
9
9
7
8
8
8
8
9
8
8
9
8
8
9
8
9
8
8
9
8
9
8
8
8
7
8
8
8
8
8
9
8
8
8
7
8
8
8
8
8
9
8
9
9
8
8
8
8
8
8
8
8
8
8
9
9
8
8
8
9
8
9
8
9
9
9
8
9
9
7
8
8
8
8
8
7
7
8
8
7
9
7
8
8
8
8
8
8
8
6
7
7
7
8
7
7
7
7
7
7
7
7
7
7
8
7
7
7
7
7
8
7
8
7
7
8
8
7
8
7
7
7
7
8
8
8
7
8
8
8
8
8
8
8
8
8
8
8
8
8
8
8
8
8
7
8
8
8
8
8
8
8
8
8
8
8
8
8
8
8
9
8
8
8
8
8
8
8
8
8
9
9
8
8
8
9
9
9
8
8
9
9
7
8
8
8
8
8
8
8
8
8
7
7
8
7
7
8
8
8
8
7
8
8
8
8
8
8
7
8
8
8
8
8
8
8
8
8
8
8
8
8
8
8
8
9
9
8
9
9
8
9
9
8
8
8
8
8
8
9
9
8
9
7
8
8
8
8
8
8
8
9
8
8
9
9
9
9
9
9
9
8
9
8
9
8
8
9
9
9
8
9
9
8
9
8
9
8
9
9
9
9
9
8
9
7
7
8
8
8
8
8
8
8
8
8
8
8
8
9
8
8
9
8
9
9
8
8
8
8
8
7
8
8
7
8
8
8
9
8
8
8
8
8
8
9
8
6
7
7
8
7
8
8
7
7
7
8
7
8
8
8
8
7
8
8
8
8
7
8
8
8
8
8
8
8
8
8
9
8
8
8
8
9
8
9
7
8
8
9
8
8
8
9
9
9
9
9
9
8
9
9
8
8
9
9
8
8
8
9
7
8
8
9
8
8
8
9
9
9
9
8
9
8
9
9


==> data/bits_15.dat <==
0.2 1
0.2 1
0.2 1
0.2 1
0.2 1
0.2 1
0.2 1
0.2 1
0.2 1
0.2 1
0.2 1
0.4 7
0.4 9
0.4 8
0.4 11
0.4 8
0.4 11
0.4 7
0.4 8
0.4 7
0.4 9
0.4 9
0.4 9
0.4 7
0.4 8
0.4 11
0.4 7
0.4 10
0.4 14
0.4 9
0.4 12
0.6 575
0.6 289
0.6 298
0.6 337
0.6 463
0.6 340
0.6 208
0.6 289
0.6 214
0.6 389
0.6 283
0.6 457
0.6 360
0.6 500
0.6 554
0.6 428
0.6 719
0.6 404
0.6 328
0.8 22979
0.8 19215
0.8 33996
0.8 39545
0.8 27272
0.8 39537
0.8 31243
0.8 30373
0.8 18576
0.8 30538
0.8 28881
0.8 21679
0.8 23166
0.8 31065
0.8 22520
0.8 29034
0.8 18085


==> data/compare_quality.dat <==
12 3.375 3.875 3.5 3.625 3.375
13 3.6 4.2 3.7 3.6 3.9
14 3.8 4.6 4.2 3.8 4.0
15 3.9 5.1 4.6 4.0 4.2
16 4.1 5.0 4.2 4.2 4.3
17 4.1 5.3 4.5 4.1 4.2
18 4.4 6.2 5.3 4.8 4.9
19 4.5 6.5 5.3 4.9 5.1
20 4.6 6.7 5.5 4.9 5.1
21 5.0 7.4 5.8 5.1 5.4
22 4.8 7.1 5.6 4.9 5.5
23 5.1 7.7 6.2 5.3 5.6
24 5.1 7.8 6.1 5.4 5.7
25 5.2 8.0 7.4 5.9 5.8
25.5 5.2 8.0 nan nan nan

==> data/distribution_bin.dat <==
0,0.0001
0.071428575,0.081790805
0.14285715,0.09533068
0.21428572,0.2511294
0.2857143,0.64268756
0.35714287,1.3572208
0.42857143,3.5454721
0.5,8.876213
0.5714286,14.394152
0.64285713,16.493298
0.71428573,261.95706
0.78571427,306.81454
0.78571427,1000.0


==> data/distribution_csd.dat <==
0,0.0001
0.071428575,0.009608694
0.14285715,0.021846624
0.21428572,0.023444459
0.2857143,0.025647616
0.35714287,0.026665024
0.42857143,0.10750509
0.5,0.25228348
0.5714286,0.27026078
0.64285713,0.31958756
0.71428573,0.41020375
0.78571427,1.2948698
0.85714287,2.211991
0.9285714,4.3364367
1.0,38.179436


==> data/exhaustive_comparison_tronque.dat <==
4097;2;2
4099;3;3
4101;3;3
4103;5;3
4105;3;3
4107;6;4
4109;6;3
4111;10;2
4113;2;2
4115;4;4
4117;3;3
4119;9;4
4121;4;4
4123;7;4
4125;9;4
4127;17;2
4129;2;2
4131;3;4
4133;4;4
4135;7;4
4137;4;4
4139;7;5
4141;7;4
4143;15;3
4145;3;3
4147;4;3
4149;7;5
4151;13;4
4153;7;3
4155;13;3
4157;15;3
4159;22;2
4161;2;2
4163;3;3
4165;3;3
4167;5;4
4169;3;3
4171;7;4
4173;7;5
4175;12;3
4177;3;3
4179;6;5
4181;3;3
4183;10;6
4185;7;6
4187;12;6
4189;12;4
4191;23;3
4193;3;3
4195;3;4
4197;6;6
4199;9;5
4201;7;5
4203;11;5
4205;12;6
4207;21;3
4209;5;3
4211;9;5
4213;10;6
4215;16;3
4217;12;3
4219;21;3
4221;23;3
4223;35;2
4225;2;2
4227;3;3
4229;3;3
4231;5;3
4233;3;3
4235;6;6
4237;6;5
4239;10;3
4241;3;3
4243;5;6
4245;5;5
4247;11;6
4249;4;6
4251;10;4
4253;11;6
4255;19;3
4257;3;3
4259;5;6
4261;4;4
4263;9;5
4265;5;5
4267;9;5
4269;10;5
4271;19;4
4273;6;4
4275;10;5
4277;10;5
4279;18;5
4281;11;6
4283;17;5
4285;20;3
4287;33;3
4289;3;3
4291;3;3
4293;5;5
4295;7;5
4297;5;6
4299;9;5
4301;10;3
4303;17;3
4305;6;3
4307;9;5
4309;9;5
4311;19;6
4313;10;4
4315;17;6
4317;17;6
4319;33;3
4321;5;3
4323;7;5
4325;9;5
4327;10;4
4329;11;6
4331;19;3
4333;18;4
4335;30;2
4337;10;2
4339;17;3
4341;19;4
4343;30;3
4345;19;3
4347;33;3
4349;33;3
4351;47;2
4353;2;2
4355;3;3
4357;3;3
4359;5;3
4361;3;3
4363;6;4
4365;6;3
4367;10;2
4369;2;2
4371;4;4
4373;3;3
4375;9;4
4377;4;6
4379;7;6
4381;9;6
4383;17;3
4385;3;3
4387;5;5
4389;5;5
4391;9;6
4393;4;4
4395;10;5
4397;10;5
4399;18;4
4401;4;4
4403;5;5
4405;8;5
4407;16;6
4409;7;5
4411;15;3
4413;17;5
4415;28;3
4417;3;3
4419;5;5
4421;3;3
4423;7;6
4425;5;5
4427;10;5
4429;9;5
4431;18;3
4433;3;3
4435;7;5
4437;3;3
4439;11;9
4441;8;12
4443;13;9
4445;13;9
4447;26;6
4449;6;6
4451;9;12
4453;9;11
4455;17;12
4457;10;8
4459;14;8
4461;17;9
4463;32;4
4465;9;4
4467;14;6
4469;13;9
4471;26;5
4473;17;7
4475;29;7
4477;30;5
4479;45;4
4481;3;4
4483;3;5
4485;5;7
4487;7;7
4489;5;5
4491;9;12
4493;9;9
4495;15;6
4497;4;6
4499;5;12
4501;7;11
4503;14;6
4505;5;9
4507;13;12
4509;14;9
4511;27;5
4513;6;5
4515;9;6
4517;10;9
4519;16;12
4521;10;9
4523;17;8
4525;14;12
4527;31;6
4529;7;6
4531;13;11
4533;13;11
4535;26;5
4537;15;5
4539;20;7
4541;29;7
4543;43;4
4545;5;4
4547;7;7
4549;7;7
4551;8;5
4553;9;5
4555;16;12
4557;17;8
4559;26;6
4561;9;6
4563;14;11
4565;11;11
4567;23;5
4569;16;7
4571;26;5
4573;26;5
4575;46;3
4577;10;3
4579;15;7
4581;18;7
4583;26;7
4585;18;5
4587;31;5
4589;32;7
4591;45;3
4593;17;3
4595;27;5
4597;26;7
4599;46;4
4601;28;5
4603;43;5
4605;45;5
4607;60;3
4609;3;3
4611;5;5
4613;5;5
4615;9;5
4617;4;4
4619;9;7
4621;9;5
4623;17;3
4625;3;3
4627;5;7
4629;5;5
4631;14;5
4633;5;7
4635;13;7
4637;14;7
4639;25;3
4641;3;3
4643;5;5
4645;5;5
4647;10;7
4649;5;5
4651;11;9
4653;13;8
4655;22;5
4657;5;5
4659;6;6
4661;11;9
4663;19;5
4665;10;5
4667;19;5
4669;22;5
4671;38;3
4673;3;3
4675;5;5
4677;5;5
4679;9;5
4681;3;3
4683;10;8
4685;10;9
4687;16;5
4689;5;5
4691;9;9
4693;6;6
4695;15;8
4697;10;12
4699;17;9
4701;19;9
4703;33;6
4705;5;6
4707;6;11
4709;9;12
4711;13;12
4713;10;9
4715;17;9
4717;17;12
4719;33;6
4721;9;6
4723;13;11
4725;15;12
4727;25;5
4729;16;7
4731;33;5
4733;33;7
4735;51;4
4737;4;4
4739;7;7
4741;5;5
4743;11;7
4745;5;5
4747;11;9
4749;11;8
4751;21;4
4753;4;4
4755;9;9
4757;6;6
4759;16;9
4761;9;12
4763;15;9
4765;16;12
4767;29;5
4769;5;5
4771;9;9
4773;6;6
4775;13;9
4777;6;6
4779;13;5
4781;16;5
4783;30;5
4785;10;5
4787;13;5
4789;16;5
4791;33;8
4793;15;11
4795;29;6
4797;34;6
4799;50;4
4801;7;4
4803;10;6
4805;11;6
4807;18;8
4809;10;11
4811;14;5
4813;19;5
4815;35;5
4817;10;5
4819;16;5
4821;15;5
4823;32;9
4825;15;12
4827;25;9
4829;31;9
4831;55;6
4833;11;6
4835;15;12
4837;16;11
4839;24;12
4841;18;9
4843;31;5
4845;33;5
4847;51;4
4849;18;4
4851;29;5
4853;32;5
4855;49;7
4857;32;7
4859;54;5
4861;53;5
4863;72;4
4865;4;4
4867;5;5
4869;7;5
4871;11;7
4873;5;7
4875;11;5
4877;11;5
4879;20;4
4881;4;4
4883;5;5
4885;7;5
4887;15;12
4889;5;9
4891;14;9
4893;15;9
4895;30;6
4897;4;6
4899;6;12
4901;9;11
4903;12;9
4905;9;12
4907;13;5
4909;15;5
4911;28;5
4913;5;5
4915;5;5
4917;12;5
4919;22;12
4921;11;9
4923;22;6
4925;27;6
4927;42;5
4929;7;5
4931;11;6
4933;10;6
4935;18;12
4937;10;9
4939;19;5
4941;14;5
4943;36;5
4945;8;5
4947;12;5
4949;9;5
4951;30;9
4953;15;6
4955;24;9
4957;29;11
4959;48;4
4961;10;4
4963;15;9
4965;16;6
4967;30;9
4969;15;11
4971;25;8
4973;25;12
4975;53;6
4977;16;6
4979;21;11
4981;27;11
4983;40;7
4985;30;5
4987;47;5
4989;50;7
4991;69;4
4993;7;4
4995;10;7
4997;11;5
4999;14;5
5001;10;7
5003;19;9
5005;19;9
5007;34;5
5009;7;5
5011;11;9
5013;11;6
5015;23;12
5017;11;9
5019;26;8
5021;23;9
5023;47;6
5025;11;6
5027;15;11
5029;16;11
5031;25;9
5033;15;12
5035;31;4
5037;30;6
5039;51;3
5041;15;3
5043;21;6
5045;29;6
5047;43;5
5049;24;7
5051;40;3
5053;48;5
5055;72;3
5057;12;3
5059;19;5
5061;19;3
5063;28;5
5065;16;7
5067;34;6
5069;34;6
5071;44;5
5073;17;5
5075;26;6
5077;25;6
5079;46;5
5081;30;5
5083;50;5
5085;49;7
5087;73;3
5089;19;3
5091;31;7
5093;29;5
5095;46;7
5097;32;7
5099;51;3
5101;53;5
5103;74;3
5105;28;3
5107;40;5
5109;43;5
5111;70;5
5113;44;5
5115;70;4
5117;69;5
5119;91;3
5121;3;3
5123;5;5
5125;4;4
5127;7;5
5129;5;5
5131;9;5
5133;9;5
5135;19;3
5137;3;3
5139;7;5
5141;3;3
5143;13;7
5145;7;7
5147;13;5
5149;13;7
5151;25;3
5153;3;3
5155;5;7
5157;5;5
5159;11;5
5161;5;5
5163;10;6
5165;13;6
5167;22;5
5169;5;5
5171;8;6
5173;10;6
5175;19;7
5177;11;5
5179;19;3
5181;22;5
5183;35;3
5185;3;3
5187;5;5
5189;3;3
5191;7;7
5193;5;5
5195;11;6
5197;10;6
5199;19;3
5201;3;3
5203;8;6
5205;4;4
5207;12;9
5209;10;12
5211;16;8
5213;15;9
5215;34;6
5217;5;6
5219;6;11
5221;8;11
5223;13;12
5225;11;9
5227;17;8
5229;16;12
5231;33;6
5233;7;6
5235;13;11
5237;12;11
5239;24;5
5241;19;7
5243;33;5
5245;34;7
5247;51;4
5249;4;4
5251;7;7
5253;5;5
5255;11;7
5257;5;5
5259;11;9
5261;11;9
5263;21;5
5265;5;5
5267;9;9
5269;6;6
5271;16;9
5273;9;11
5275;16;9
5277;16;11
5279;30;4
5281;4;4
5283;8;9
5285;6;6
5287;13;9
5289;6;6
5291;13;5
5293;15;5
5295;30;5
5297;10;5
5299;13;5
5301;15;5
5303;32;9
5305;16;11
5307;29;6
5309;33;6
5311;52;5
5313;6;5
5315;8;6
5317;8;6
5319;13;9
5321;9;11
5323;14;5
5325;14;5
5327;32;5
5329;9;5
5331;13;5
5333;10;5
5335;28;9
5337;16;6
5339;26;8
5341;28;11
5343;52;5
5345;9;5
5347;11;9
5349;12;6
5351;17;8
5353;16;11
5355;31;3
5357;32;5
5359;49;3
5361;18;3
5363;30;5
5365;27;5
5367;45;5
5369;29;5
5371;53;3
5373;50;5
5375;71;3
5377;3;3
5379;5;5
5381;3;3
5383;7;5
5385;5;5
5387;9;5
5389;9;5
5391;17;3
5393;3;3
5395;7;5
5397;3;3
5399;11;8
5401;7;11
5403;11;8
5405;11;11
5407;23;5
5409;5;5
5411;9;9
5413;6;6
5415;13;9
5417;6;6
5419;13;5
5421;15;5
5423;29;5
5425;7;5
5427;9;5
5429;9;5
5431;25;8
5433;11;6
5435;25;4
5437;25;6
5439;39;3
5441;3;3
5443;6;6
5445;4;4
5447;8;8
5449;6;6
5451;12;5
5453;10;5
5455;23;3
5457;3;3
5459;7;5
5461;3;3
5463;13;9
5465;9;9
5467;17;9
5469;15;9
5471;34;5
5473;9;5
5475;13;9
5477;10;9
5479;22;9
5481;15;9
5483;22;9
5485;25;9
5487;48;8
5489;11;8
5491;21;9
5493;15;9
5495;32;9
5497;25;9
5499;40;6
5501;40;6
5503;64;5
5505;7;5
5507;10;6
5509;10;6
5511;17;9
5513;11;9
5515;14;9
5517;19;9
5519;35;8
5521;8;8
5523;12;9
5525;9;9
5527;24;9
5529;12;9
5531;23;9
5533;30;9
5535;47;5
5537;10;5
5539;15;9
5541;15;9
5543;28;9
5545;16;9
5547;24;9
5549;24;9
5551;50;7
5553;13;7
5555;22;7
5557;22;9
5559;42;8
5561;29;12
5563;37;9
5565;47;8
5567;67;6
5569;10;6
5571;15;8
5573;12;9
5575;20;11
5577;15;11
5579;25;9
5581;30;7
5583;47;7
5585;13;7
5587;26;9
5589;15;9
5591;31;8
5593;27;8
5595;38;8
5597;37;8
5599;66;4
5601;19;4
5603;29;8
5605;27;8
5607;42;8
5609;32;8
5611;48;5
5613;51;5
5615;72;4
5617;26;4
5619;43;5
5621;39;5
5623;65;7
5625;43;7
5627;67;5
5629;70;5
5631;92;4
5633;6;4
5635;9;5
5637;9;5
5639;16;7
5641;9;7
5643;13;5
5645;17;5
5647;31;4
5649;6;4
5651;11;5
5653;9;5
5655;20;8
5657;11;8
5659;19;8
5661;25;8
5663;41;4
5665;6;4
5667;9;8
5669;11;8
5671;19;8
5673;11;8
5675;14;9
5677;19;9
5679;36;7
5681;9;7
5683;12;7
5685;19;9
5687;32;12
5689;19;8
5691;30;9
5693;39;8
5695;52;6
5697;7;6
5699;11;8
5701;10;9
5703;18;11
5705;10;11
5707;15;9
5709;20;7
5711;37;7
5713;9;7
5715;14;9
5717;10;9
5719;25;9
5721;14;9
5723;26;8
5725;32;8
5727;52;5
5729;10;5
5731;12;8
5733;14;8
5735;25;9
5737;19;9
5739;26;9
5741;27;9
5743;57;7
5745;17;7
5747;24;9
5749;30;9
5751;40;8
5753;34;8
5755;51;6
5757;58;6
5759;74;4
5761;7;4
5763;13;6
5765;13;6
5767;22;8
5769;13;8
5771;19;9
5773;19;9
5775;39;7
5777;10;7
5779;16;9
5781;15;9
5783;35;9
5785;15;9
5787;25;8
5789;34;8
5791;56;5
5793;10;5
5795;15;8
5797;15;8
5799;31;9
5801;16;9
5803;24;7
5805;26;9
5807;54;7
5809;14;7
5811;22;9
5813;24;8
5815;46;9
5817;30;12
5819;43;8
5821;53;8
5823;77;6
5825;12;6
5827;16;8
5829;16;8
5831;27;11
5833;17;12
5835;26;9
5837;27;7
5839;57;7
5841;17;7
5843;26;8
5845;25;9
5847;47;9
5849;25;12
5851;33;9
5853;45;6
5855;81;5
5857;18;5
5859;26;9
5861;32;12
5863;40;9
5865;33;6
5867;42;7
5869;50;8
5871;80;4
5873;32;4
5875;50;5
5877;51;8
5879;74;5
5881;53;7
5883;77;7
5885;81;5
5887;109;4
5889;9;4
5891;14;5
5893;13;7
5895;19;7
5897;14;5
5899;20;8
5901;25;5
5903;43;4
5905;9;4
5907;15;8
5909;11;7
5911;25;9
5913;15;9
5915;31;12
5917;33;9
5919;56;6
5921;11;6
5923;15;8
5925;16;12
5927;25;11
5929;16;12
5931;25;9
5933;34;8
5935;53;5
5937;14;5
5939;18;5
5941;30;9
5943;43;9
5945;23;8
5947;41;8
5949;54;6
5951;71;4
5953;12;4
5955;19;6
5957;15;8
5959;27;9
5961;19;6
5963;32;8
5965;32;9
5967;56;7
5969;13;7
5971;28;9
5973;15;7
5975;39;9
5977;29;9
5979;40;8
5981;37;8
5983;70;5
5985;17;5
5987;24;8
5989;28;8
5991;42;9
5993;31;9
5995;43;9
5997;45;8
5999;80;5
6001;26;5
6003;36;6
6005;37;9
6007;55;5
6009;49;5
6011;70;5
6013;73;3
6015;97;3
6017;15;3
6019;22;3
6021;22;5
6023;35;5
6025;22;5
6027;36;9
6029;39;6
6031;59;5
6033;17;5
6035;27;8
6037;25;9
6039;49;6
6041;27;6
6043;51;8
6045;54;6
6047;82;3
6049;20;3
6051;32;6
6053;33;8
6055;53;8
6057;34;8
6059;47;6
6061;53;6
6063;80;5
6065;29;5
6067;43;6
6069;47;6
6071;72;5
6073;48;7
6075;71;5
6077;74;3
6079;105;3
6081;23;3
6083;35;3
6085;34;5
6087;48;5
6089;33;7
6091;53;6
6093;58;4
6095;78;3
6097;30;3
6099;48;6
6101;40;6
6103;66;7
6105;50;7
6107;73;7
6109;73;5
6111;103;3
6113;33;3
6115;50;5
6117;50;7
6119;71;5
6121;53;5
6123;74;5
6125;81;5
6127;111;3
6129;45;3
6131;65;3
6133;70;5
6135;96;5
6137;69;5
6139;102;5
6141;99;4
6143;132;3
6145;3;3
6147;4;4
6149;5;5
6151;7;5
6153;5;5
6155;9;5
6157;9;3
6159;18;3
6161;3;3
6163;5;5
6165;5;5
6167;14;5
6169;5;5
6171;13;7
6173;14;5
6175;26;3
6177;3;3
6179;3;5
6181;7;7
6183;10;7
6185;7;7
6187;10;6
6189;13;6
6191;22;3
6193;3;3
6195;6;4
6197;10;6
6199;17;7
6201;10;5
6203;17;5
6205;22;3
6207;35;3
6209;3;3
6211;3;3
6213;5;5
6215;7;7
6217;5;5
6219;10;6
6221;11;6
6223;19;5
6225;5;5
6227;8;6
6229;6;6
6231;15;8
6233;11;8
6235;16;8
6237;19;6
6239;35;3
6241;3;3
6243;4;6
6245;8;8
6247;10;6
6249;10;6
6251;13;9
6253;16;8
6255;31;5
6257;7;5
6259;10;6
6261;15;9
6263;20;5
6265;19;5
6267;31;5
6269;35;3
6271;50;3
6273;3;3
6275;3;3
6277;5;5
6279;7;5
6281;5;5
6283;9;9
6285;9;6
6287;15;5
6289;5;5
6291;6;8
6293;9;9
6295;15;9
6297;6;9
6299;15;8
6301;15;8
6303;31;5
6305;5;5
6307;6;8
6309;8;8
6311;11;9
6313;9;9
6315;13;7
6317;15;9
6319;29;7
6321;9;7
6323;12;9
6325;15;8
6327;26;8
6329;15;9
6331;24;8
6333;32;6
6335;50;4
6337;3;4
6339;4;6
6341;6;8
6343;8;6
6345;6;9
6347;10;9
6349;12;5
6351;23;5
6353;9;5
6355;10;8
6357;13;9
6359;25;12
6361;15;9
6363;25;12
6365;24;9
6367;48;5
6369;7;5
6371;8;6
6373;11;9
6375;13;6
6377;15;9
6379;25;7
6381;26;8
6383;42;4
6385;15;4
6387;23;5
6389;29;8
6391;42;7
6393;31;5
6395;48;7
6397;50;5
6399;70;4
6401;4;4
6403;5;5
6405;7;7
6407;11;5
6409;5;7
6411;11;8
6413;11;5
6415;20;4
6417;4;4
6419;5;8
6421;7;7
6423;15;9
6425;5;9
6427;14;12
6429;15;8
6431;30;6
6433;5;6
6435;6;9
6437;9;12
6439;13;12
6441;9;11
6443;13;9
6445;16;8
6447;30;7
6449;5;7
6451;5;7
6453;12;9
6455;22;12
6457;11;9
6459;22;8
6461;27;8
6463;42;6
6465;6;6
6467;8;8
6469;8;8
6471;13;12
6473;9;11
6475;14;8
6477;14;9
6479;32;7
6481;7;7
6483;9;9
6485;7;7
6487;22;9
6489;12;9
6491;23;7
6493;28;7
6495;44;5
6497;9;5
6499;10;7
6501;13;7
6503;22;9
6505;16;9
6507;22;9
6509;26;7
6511;51;5
6513;14;5
6515;19;5
6517;26;9
6519;36;6
6521;26;6
6523;43;6
6525;48;4
6527;66;3
6529;4;3
6531;6;4
6533;8;6
6535;12;6
6537;6;6
6539;12;9
6541;12;5
6543;24;5
6545;5;5
6547;5;7
6549;9;9
6551;18;5
6553;5;5
6555;18;7
6557;18;5
6559;36;3
6561;10;3
6563;12;5
6565;13;7
6567;23;7
6569;13;7
6571;25;9
6573;22;9
6575;49;7
6577;13;7
6579;19;7
6581;22;9
6583;42;9
6585;21;8
6587;34;9
6589;43;6
6591;67;5
6593;9;5
6595;10;6
6597;13;9
6599;16;6
6601;13;9
6603;24;9
6605;24;5
6607;42;5
6609;14;5
6611;19;9
6613;21;9
6615;36;7
6617;21;7
6619;41;7
6621;36;5
6623;66;3
6625;17;3
6627;23;5
6629;30;7
6631;37;5
6633;29;5
6635;48;5
6637;50;5
6639;67;3
6641;27;3
6643;34;3
6645;43;5
6647;65;5
6649;40;5
6651;68;5
6653;65;3
6655;89;3
6657;6;3
6659;9;3
6661;9;5
6663;16;5
6665;9;5
6667;17;5
6669;13;3
6671;31;3
6673;6;3
6675;11;5
6677;9;5
6679;25;5
6681;11;5
6683;19;7
6685;20;5
6687;41;3
6689;6;3
6691;9;5
6693;11;7
6695;19;7
6697;11;7
6699;19;9
6701;19;9
6703;39;5
6705;9;5
6707;12;5
6709;14;9
6711;30;8
6713;19;9
6715;32;9
6717;36;6
6719;52;5
6721;7;5
6723;10;6
6725;11;9
6727;18;9
6729;10;6
6731;20;9
6733;15;7
6735;37;7
6737;10;7
6739;14;9
6741;12;9
6743;31;9
6745;19;9
6747;27;9
6749;32;9
6751;60;5
6753;9;5
6755;10;9
6757;14;9
6759;24;9
6761;14;9
6763;25;9
6765;26;7
6767;51;7
6769;16;7
6771;24;7
6773;25;9
6775;39;9
6777;34;9
6779;55;6
6781;53;6
6783;74;5
6785;7;5
6787;10;6
6789;10;6
6791;17;9
6793;11;9
6795;19;9
6797;14;7
6799;35;7
6801;10;7
6803;13;7
6805;13;9
6807;33;9
6809;13;9
6811;27;9
6813;25;9
6815;52;5
6817;9;5
6819;13;9
6821;13;9
6823;24;9
6825;13;9
6827;24;5
6829;24;9
6831;49;5
6833;17;5
6835;25;9
6837;24;9
6839;46;9
6841;31;9
6843;41;6
6845;47;9
6847;76;5
6849;11;5
6851;13;9
6853;17;6
6855;27;6
6857;17;9
6859;25;9
6861;26;9
6863;53;8
6865;14;8
6867;22;9
6869;22;9
6871;45;9
6873;25;8
6875;33;9
6877;43;12
6879;77;6
6881;19;6
6883;25;12
6885;31;9
6887;38;11
6889;31;11
6891;46;5
6893;42;8
6895;77;4
6897;31;4
6899;48;7
6901;48;8
6903;74;7
6905;51;5
6907;77;5
6909;74;7
6911;104;4
6913;7;4
6915;13;7
6917;13;5
6919;22;5
6921;13;7
6923;19;8
6925;19;7
6927;38;4
6929;7;4
6931;14;8
6933;11;5
6935;31;11
6937;14;9
6939;20;6
6941;31;9
6943;52;4
6945;10;4
6947;15;11
6949;16;9
6951;30;6
6953;15;9
6955;27;9
6957;25;9
6959;54;7
6961;13;7
6963;18;7
6965;23;9
6967;44;12
6969;26;8
6971;42;9
6973;51;8
6975;72;6
6977;12;6
6979;16;8
6981;16;9
6983;27;11
6985;17;11
6987;27;9
6989;26;9
6991;57;7
6993;13;7
6995;23;9
6997;17;9
6999;43;9
7001;24;9
7003;34;9
7005;40;12
7007;75;6
7009;17;6
7011;25;12
7013;26;9
7015;46;11
7017;25;12
7019;33;9
7021;33;12
7023;77;5
7025;26;5
7027;41;9
7029;38;12
7031;57;5
7033;50;5
7035;71;7
7037;73;7
7039;103;4
7041;13;4
7043;17;7
7045;19;7
7047;27;5
7049;19;5
7051;32;11
7053;30;8
7055;54;4
7057;15;4
7059;22;11
7061;25;8
7063;44;9
7065;22;9
7067;42;12
7069;41;9
7071;74;6
7073;17;6
7075;24;9
7077;29;12
7079;41;11
7081;29;12
7083;41;6
7085;43;9
7087;76;5
7089;20;5
7091;34;9
7093;37;8
7095;58;5
7097;40;5
7099;53;5
7101;71;5
7103;102;3
7105;21;3
7107;31;5
7109;33;5
7111;43;3
7113;33;5
7115;55;9
7117;51;6
7119;74;5
7121;29;5
7123;43;8
7125;40;9
7127;66;7
7129;47;5
7131;71;7
7133;70;7
7135;106;3
7137;33;3
7139;48;5
7141;53;5
7143;71;5
7145;54;7
7147;77;5
7149;77;7
7151;108;3
7153;43;3
7155;68;5
7157;67;7
7159;101;5
7161;70;4
7163;99;5
7165;102;5
7167;139;3
7169;5;3
7171;7;5
7173;7;5
7175;9;4
7177;9;5
7179;16;7
7181;16;5
7183;28;3
7185;5;3
7187;11;7
7189;7;5
7191;19;7
7193;11;5
7195;22;5
7197;19;5
7199;41;3
7201;5;3
7203;7;7
7205;11;7
7207;14;5
7209;11;7
7211;17;9
7213;22;8
7215;35;5
7217;7;5
7219;12;6
7221;17;9
7223;27;5
7225;14;3
7227;27;5
7229;35;5
7231;54;3
7233;5;3
7235;7;5
7237;7;5
7239;8;5
7241;9;5
7243;18;8
7245;18;9
7247;28;5
7249;7;5
7251;13;9
7253;8;6
7255;20;11
7257;18;8
7259;27;11
7261;27;8
7263;48;5
7265;7;5
7267;8;6
7269;13;9
7271;16;6
7273;18;9
7275;27;6
7277;27;8
7279;43;3
7281;8;3
7283;16;6
7285;20;8
7287;31;5
7289;28;3
7291;43;5
7293;48;5
7295;62;3
7297;7;3
7299;10;5
7301;11;5
7303;14;3
7305;10;5
7307;19;11
7309;19;9
7311;34;5
7313;9;5
7315;13;11
7317;13;9
7319;24;11
7321;12;8
7323;30;6
7325;25;9
7327;50;5
7329;9;5
7331;11;11
7333;13;8
7335;17;6
7337;13;9
7339;24;9
7341;31;9
7343;47;8
7345;16;8
7347;23;9
7349;28;9
7351;38;9
7353;25;9
7355;41;9
7357;53;6
7359;75;5
7361;9;5
7363;10;6
7365;13;9
7367;16;6
7369;13;9
7371;24;9
7373;25;5
7375;43;5
7377;17;5
7379;22;9
7381;22;9
7383;34;11
7385;30;9
7387;46;11
7389;42;9
7391;70;4
7393;10;4
7395;13;6
7397;17;9
7399;17;6
7401;24;9
7403;38;7
7405;40;8
7407;62;4
7409;26;4
7411;37;5
7413;42;8
7415;54;7
7417;46;5
7419;71;7
7421;71;5
7423;95;4
7425;9;4
7427;14;5
7429;13;7
7431;19;5
7433;14;7
7435;25;8
7437;20;5
7439;43;4
7441;9;4
7443;15;8
7445;11;7
7447;33;9
7449;15;8
7451;31;12
7453;25;9
7455;56;6
7457;11;6
7459;15;9
7461;16;12
7463;24;11
7465;16;11
7467;33;9
7469;35;9
7471;55;7
7473;14;7
7475;18;9
7477;24;9
7479;40;12
7481;23;8
7483;44;8
7485;49;9
7487;72;6
7489;10;6
7491;15;9
7493;12;8
7495;20;11
7497;15;11
7499;31;9
7501;25;9
7503;48;7
7505;11;7
7507;22;9
7509;13;7
7511;34;5
7513;30;5
7515;43;5
7517;39;7
7519;67;3
7521;19;3
7523;25;7
7525;28;5
7527;34;7
7529;32;7
7531;45;5
7533;47;7
7535;76;4
7537;23;4
7539;36;7
7541;31;7
7543;49;5
7545;46;5
7547;66;3
7549;66;5
7551;92;3
7553;13;3
7555;17;5
7557;19;3
7559;27;5
7561;19;5
7563;30;7
7565;32;7
7567;54;4
7569;16;4
7571;22;7
7573;25;5
7575;40;8
7577;22;8
7579;44;7
7581;43;7
7583;73;4
7585;18;4
7587;26;7
7589;32;7
7591;38;7
7593;33;7
7595;46;5
7597;46;8
7599;79;4
7601;26;4
7603;42;7
7605;42;7
7607;57;3
7609;43;5
7611;58;5
7613;72;5
7615;105;3
7617;16;3
7619;20;5
7621;24;5
7623;31;5
7625;25;4
7627;39;8
7629;40;5
7631;66;4
7633;26;4
7635;36;7
7637;32;7
7639;49;4
7641;40;4
7643;57;4
7645;55;4
7647;94;2
7649;30;2
7651;42;4
7653;45;4
7655;54;4
7657;49;4
7659;74;3
7661;74;4
7663;98;2
7665;46;2
7667;65;3
7669;65;4
7671;87;3
7673;70;3
7675;101;3
7677;96;3
7679;128;2
7681;10;2
7683;18;3
7685;19;3
7687;28;3
7689;17;3
7691;31;4
7693;31;3
7695;43;2
7697;10;2
7699;20;4
7701;17;3
7703;43;4
7705;20;4
7707;38;4
7709;43;4
7711;69;2
7713;10;2
7715;15;4
7717;21;4
7719;34;4
7721;21;4
7723;35;7
7725;39;7
7727;59;4
7729;15;4
7731;24;5
7733;35;8
7735;54;5
7737;34;3
7739;54;5
7741;59;5
7743;82;3
7745;12;3
7747;19;5
7749;19;5
7751;28;4
7753;16;5
7755;37;7
7757;37;7
7759;44;4
7761;18;4
7763;32;8
7765;23;5
7767;48;7
7769;36;7
7771;57;7
7773;56;5
7775;81;3
7777;17;3
7779;23;5
7781;32;7
7783;43;5
7785;35;5
7787;53;7
7789;57;7
7791;77;4
7793;26;4
7795;42;5
7797;47;7
7799;66;5
7801;44;5
7803;74;5
7805;78;3
7807;104;3
7809;15;3
7811;22;3
7813;22;5
7815;35;5
7817;22;5
7819;39;7
7821;36;5
7823;59;4
7825;18;4
7827;30;7
7829;29;7
7831;55;7
7833;28;7
7835;54;7
7837;53;7
7839;84;4
7841;19;4
7843;29;7
7845;30;7
7847;47;8
7849;30;8
7851;49;3
7853;54;5
7855;76;3
7857;31;3
7859;49;5
7861;50;5
7863;79;5
7865;51;6
7867;76;3
7869;80;5
7871;111;3
7873;21;3
7875;31;5
7877;33;3
7879;43;5
7881;33;6
7883;51;5
7885;57;5
7887;77;4
7889;32;4
7891;51;5
7893;48;5
7895;76;4
7897;53;6
7899;77;5
7901;80;5
7903;110;3
7905;30;3
7907;42;6
7909;49;6
7911;62;6
7913;51;4
7915;77;3
7917;80;4
7919;105;2
7921;45;2
7923;67;3
7925;72;4
7927;98;3
7929;74;3
7931;108;3
7933;111;3
7935;143;2
7937;17;2
7939;26;3
7941;25;3
7943;41;3
7945;25;3
7947;41;4
7949;41;3
7951;69;2
7953;17;2
7955;30;4
7957;23;3
7959;56;6
7961;30;4
7963;52;5
7965;56;5
7967;73;3
7969;19;3
7971;31;6
7973;30;6
7975;50;4
7977;29;6
7979;52;5
7981;56;5
7983;84;3
7985;27;3
7987;36;3
7989;47;5
7991;73;6
7993;47;5
7995;74;5
7997;82;3
7999;107;3
8001;23;3
8003;35;3
8005;34;5
8007;48;6
8009;33;5
8011;60;5
8013;52;5
8015;81;4
8017;26;4
8019;44;5
8021;34;5
8023;67;5
8025;48;5
8027;75;4
8029;70;6
8031;100;3
8033;33;3
8035;48;6
8037;52;4
8039;70;6
8041;55;6
8043;77;5
8045;81;6
8047;110;3
8049;46;3
8051;66;5
8053;66;6
8055;94;3
8057;73;3
8059;106;3
8061;103;3
8063;144;2
8065;22;2
8067;35;3
8069;35;3
8071;54;3
8073;38;3
8075;52;6
8077;52;5
8079;82;3
8081;28;3
8083;42;6
8085;39;5
8087;72;5
8089;42;5
8091;72;6
8093;71;4
8095;107;3
8097;33;3
8099;50;4
8101;52;6
8103;75;6
8105;50;6
8107;76;3
8109;77;5
8111;111;3
8113;43;3
8115;67;5
8117;67;4
8119;105;3
8121;72;4
8123;102;3
8125;105;3
8127;150;2
8129;35;2
8131;50;3
8133;51;3
8135;62;3
8137;51;4
8139;74;5
8141;74;3
8143;104;3
8145;45;3
8147;66;4
8149;64;5
8151;92;4
8153;69;4
8155;103;4
8157;97;4
8159;144;2
8161;47;2
8163;70;4
8165;71;4
8167;95;4
8169;72;4
8171;104;3
8173;109;4
8175;143;2
8177;60;2
8179;89;3
8181;92;4
8183;128;3
8185;91;3
8187;139;3
8189;132;3
8191;156;2
8193;2;2
8195;3;3
8197;3;3
8199;5;3
8201;3;3
8203;6;4
8205;6;3
8207;10;2
8209;2;2
8211;4;4
8213;3;3
8215;9;4
8217;4;4
8219;7;4
8221;9;4
8223;17;2
8225;2;2
8227;3;4
8229;4;4
8231;7;4
8233;4;4
8235;7;5
8237;7;4
8239;15;3
8241;3;3
8243;4;3
8245;7;5
8247;13;4
8249;7;3
8251;13;3
8253;15;3
8255;22;2
8257;2;2
8259;3;3
8261;3;3
8263;5;4
8265;3;3
8267;7;4
8269;7;5
8271;12;3
8273;3;3
8275;6;5
8277;3;3
8279;10;6
8281;7;6
8283;12;6
8285;12;4
8287;23;3
8289;3;3
8291;3;4
8293;6;6
8295;9;5
8297;7;5
8299;11;5
8301;12;6
8303;21;3
8305;5;3
8307;9;5
8309;10;6
8311;16;3
8313;12;3
8315;21;3
8317;23;3
8319;35;2
8321;2;2
8323;3;3
8325;3;3
8327;5;3
8329;3;3
8331;6;6
8333;6;5
8335;10;3
8337;3;3
8339;5;6
8341;5;5
8343;11;6
8345;4;6
8347;10;4
8349;11;6
8351;19;3
8353;3;3
8355;5;6
8357;4;4
8359;9;5
8361;5;5
8363;9;5
8365;10;5
8367;19;4
8369;6;4
8371;10;5
8373;10;5
8375;18;5
8377;11;6
8379;17;5
8381;20;3
8383;33;3
8385;3;3
8387;3;3
8389;5;5
8391;7;5
8393;5;6
8395;9;5
8397;10;3
8399;17;3
8401;6;3
8403;9;5
8405;9;5
8407;19;6
8409;10;4
8411;17;6
8413;17;6
8415;33;3
8417;5;3
8419;7;5
8421;9;5
8423;10;4
8425;11;6
8427;19;3
8429;18;4
8431;30;2
8433;10;2
8435;17;3
8437;19;4
8439;30;3
8441;19;3
8443;33;3
8445;33;3
8447;47;2
8449;2;2
8451;3;3
8453;3;3
8455;5;3
8457;3;3
8459;6;4
8461;6;3
8463;10;2
8465;2;2
8467;4;4
8469;3;3
8471;9;4
8473;4;6
8475;7;6
8477;9;6
8479;17;3
8481;3;3
8483;5;5
8485;5;5
8487;9;6
8489;4;4
8491;10;5
8493;10;5
8495;18;4
8497;4;4
8499;5;5
8501;8;5
8503;16;6
8505;7;5
8507;15;3
8509;17;5
8511;28;3
8513;3;3
8515;5;5
8517;3;3
8519;7;6
8521;5;5
8523;10;5
8525;9;5
8527;18;3
8529;3;3
8531;7;5
8533;3;3
8535;11;8
8537;8;8
8539;13;7
8541;13;7
8543;26;4
8545;6;4
8547;9;7
8549;9;7
8551;17;7
8553;10;7
8555;14;7
8557;17;7
8559;32;4
8561;9;4
8563;14;5
8565;13;7
8567;26;5
8569;17;5
8571;29;5
8573;30;3
8575;45;3
8577;3;3
8579;3;3
8581;5;5
8583;7;5
8585;5;5
8587;9;7
8589;9;5
8591;15;4
8593;4;4
8595;5;7
8597;7;7
8599;14;5
8601;5;5
8603;13;7
8605;14;5
8607;27;3
8609;6;3
8611;9;5
8613;10;7
8615;16;7
8617;10;7
8619;17;5
8621;14;8
8623;31;4
8625;7;4
8627;13;7
8629;13;7
8631;26;5
8633;15;4
8635;20;5
8637;29;5
8639;43;3
8641;5;3
8643;7;5
8645;7;5
8647;8;3
8649;9;5
8651;16;8
8653;17;5
8655;26;4
8657;9;4
8659;14;7
8661;11;7
8663;23;4
8665;16;4
8667;26;4
8669;26;4
8671;46;2
8673;10;2
8675;15;4
8677;18;4
8679;26;4
8681;18;4
8683;31;3
8685;32;4
8687;45;2
8689;17;2
8691;27;3
8693;26;4
8695;46;3
8697;28;3
8699;43;3
8701;45;3
8703;60;2
8705;2;2
8707;3;3
8709;3;3
8711;5;3
8713;3;3
8715;6;4
8717;6;3
8719;10;2
8721;2;2
8723;4;4
8725;3;3
8727;9;4
8729;4;4
8731;7;4
8733;9;4
8735;17;2
8737;2;2
8739;3;4
8741;4;4
8743;7;4
8745;4;4
8747;7;7
8749;7;7
8751;15;4
8753;3;4
8755;4;5
8757;7;8
8759;13;4
8761;7;5
8763;13;5
8765;15;5
8767;22;3
8769;3;3
8771;5;5
8773;5;5
8775;9;5
8777;3;3
8779;9;7
8781;9;7
8783;15;4
8785;4;4
8787;7;8
8789;5;5
8791;14;7
8793;8;7
8795;14;7
8797;16;7
8799;27;4
8801;4;4
8803;5;7
8805;7;7
8807;11;8
8809;8;8
8811;14;5
8813;14;7
8815;26;4
8817;7;4
8819;9;7
8821;13;7
8823;21;5
8825;12;5
8827;25;3
8829;26;5
8831;39;3
8833;3;3
8835;5;5
8837;3;3
8839;7;5
8841;5;5
8843;9;7
8845;9;7
8847;17;4
8849;4;4
8851;8;7
8853;5;5
8855;13;7
8857;7;7
8859;13;5
8861;13;7
8863;25;3
8865;3;3
8867;5;7
8869;5;5
8871;11;5
8873;5;5
8875;9;7
8877;11;9
8879;21;7
8881;7;7
8883;10;9
8885;11;9
8887;22;8
8889;13;12
8891;20;8
8893;24;9
8895;37;6
8897;6;6
8899;9;9
8901;9;8
8903;16;11
8905;9;11
8907;13;9
8909;17;9
8911;30;7
8913;7;7
8915;13;9
8917;11;9
8919;24;9
8921;14;11
8923;19;9
8925;25;6
8927;43;4
8929;9;4
8931;13;9
8933;13;11
8935;21;9
8937;16;6
8939;24;7
8941;25;8
8943;42;4
8945;15;4
8947;22;5
8949;24;8
8951;39;5
8953;26;7
8955;41;7
8957;42;5
8959;57;4
8961;3;4
8963;3;5
8965;5;7
8967;7;7
8969;5;5
8971;9;8
8973;9;5
8975;15;4
8977;3;4
8979;5;8
8981;5;7
8983;13;8
8985;5;9
8987;11;12
8989;13;9
8991;25;6
8993;4;6
8995;5;9
8997;8;12
8999;11;11
9001;7;11
9003;11;9
9005;13;9
9007;24;5
9009;4;5
9011;5;5
9013;10;9
9015;17;9
9017;9;9
9019;17;9
9021;22;6
9023;34;5
9025;6;5
9027;9;6
9029;9;9
9031;16;9
9033;9;6
9035;17;9
9037;13;9
9039;30;8
9041;7;8
9043;11;9
9045;9;9
9047;26;9
9049;14;9
9051;19;9
9053;24;12
9055;42;6
9057;7;6
9059;11;12
9061;13;9
9063;23;12
9065;14;11
9067;19;8
9069;19;11
9071;43;4
9073;13;4
9075;17;8
9077;20;11
9079;33;5
9081;25;5
9083;37;7
9085;41;7
9087;54;4
9089;5;4
9091;7;7
9093;7;7
9095;8;5
9097;9;5
9099;16;12
9101;16;9
9103;26;5
9105;7;5
9107;11;12
9109;11;9
9111;20;9
9113;11;9
9115;23;12
9117;21;9
9119;42;6
9121;9;6
9123;13;9
9125;13;12
9127;20;12
9129;14;11
9131;26;6
9133;24;9
9135;43;5
9137;13;5
9139;17;9
9141;22;8
9143;33;3
9145;21;5
9147;33;5
9149;39;5
9151;58;3
9153;10;3
9155;15;5
9157;17;5
9159;26;5
9161;15;5
9163;30;9
9165;30;6
9167;36;5
9169;15;5
9171;24;8
9173;21;9
9175;43;5
9177;26;7
9179;43;5
9181;42;5
9183;62;3
9185;17;3
9187;25;7
9189;25;7
9191;42;7
9193;27;5
9195;42;5
9197;43;7
9199;62;3
9201;22;3
9203;34;5
9205;37;7
9207;58;4
9209;39;5
9211;54;5
9213;57;5
9215;73;3
9217;3;3
9219;5;5
9221;5;5
9223;9;5
9225;4;4
9227;9;7
9229;9;5
9231;17;3
9233;3;3
9235;5;7
9237;5;5
9239;14;5
9241;5;7
9243;13;7
9245;14;7
9247;25;3
9249;3;3
9251;5;5
9253;5;5
9255;10;7
9257;5;5
9259;11;9
9261;13;8
9263;22;5
9265;5;5
9267;6;6
9269;11;9
9271;19;5
9273;10;5
9275;19;5
9277;22;5
9279;38;3
9281;3;3
9283;5;5
9285;5;5
9287;9;5
9289;3;3
9291;10;8
9293;10;9
9295;16;5
9297;5;5
9299;9;9
9301;6;6
9303;15;8
9305;10;11
9307;17;9
9309;19;6
9311;33;5
9313;5;5
9315;6;8
9317;9;11
9319;13;9
9321;10;6
9323;17;9
9325;17;11
9327;33;5
9329;9;5
9331;13;9
9333;15;11
9335;25;3
9337;16;5
9339;33;5
9341;33;5
9343;51;3
9345;3;3
9347;5;5
9349;5;5
9351;9;5
9353;3;3
9355;9;8
9357;9;6
9359;15;3
9361;3;3
9363;6;8
9365;6;6
9367;14;8
9369;6;11
9371;12;8
9373;14;11
9375;26;5
9377;5;5
9379;9;9
9381;6;6
9383;13;9
9385;6;6
9387;13;9
9389;15;9
9391;29;7
9393;9;7
9395;13;9
9397;15;9
9399;30;8
9401;14;12
9403;26;9
9405;32;8
9407;46;6
9409;5;6
9411;6;8
9413;9;9
9415;13;11
9417;6;11
9419;13;9
9421;13;7
9423;27;7
9425;9;7
9427;13;9
9429;13;9
9431;28;8
9433;12;9
9435;24;9
9437;26;12
9439;50;6
9441;9;6
9443;13;12
9445;13;9
9447;17;11
9449;14;11
9451;28;5
9453;30;8
9455;44;4
9457;15;4
9459;27;7
9461;29;8
9463;44;5
9465;26;7
9467;50;5
9469;46;7
9471;67;4
9473;4;4
9475;7;7
9477;5;5
9479;11;7
9481;5;5
9483;11;8
9485;11;7
9487;21;4
9489;4;4
9491;8;8
9493;5;5
9495;15;9
9497;8;11
9499;14;9
9501;15;11
9503;26;4
9505;4;4
9507;8;9
9509;6;6
9511;13;9
9513;6;6
9515;13;9
9517;15;9
9519;29;8
9521;7;8
9523;8;9
9525;12;9
9527;26;9
9529;12;9
9531;26;6
9533;28;9
9535;44;5
9537;5;5
9539;9;9
9541;6;6
9543;13;9
9545;6;6
9547;13;9
9549;13;9
9551;27;5
9553;5;5
9555;9;9
9557;5;5
9559;19;9
9561;12;9
9563;22;8
9565;23;8
9567;37;5
9569;10;5
9571;13;8
9573;13;8
9575;25;9
9577;15;9
9579;25;9
9581;25;9
9583;51;7
9585;14;7
9587;20;9
9589;23;9
9591;37;8
9593;26;8
9595;46;6
9597;46;6
9599;66;4
9601;7;4
9603;10;6
9605;11;6
9607;18;8
9609;10;8
9611;14;9
9613;19;9
9615;34;7
9617;8;7
9619;12;9
9621;11;9
9623;24;9
9625;11;9
9627;22;8
9629;29;8
9631;47;5
9633;10;5
9635;15;8
9637;16;8
9639;30;9
9641;15;9
9643;25;7
9645;24;9
9647;48;7
9649;14;7
9651;20;9
9653;24;9
9655;44;8
9657;27;12
9659;37;8
9661;49;9
9663;69;6
9665;11;6
9667;15;9
9669;15;8
9671;21;11
9673;14;11
9675;25;9
9677;31;9
9679;47;7
9681;16;7
9683;25;9
9685;21;7
9687;38;8
9689;25;8
9691;41;8
9693;40;8
9695;67;4
9697;18;4
9699;29;8
9701;29;8
9703;44;8
9705;29;8
9707;48;5
9709;52;5
9711;72;4
9713;27;4
9715;43;5
9717;41;5
9719;66;7
9721;44;7
9723;69;5
9725;71;5
9727;89;4
9729;4;4
9731;5;5
9733;7;5
9735;11;7
9737;5;7
9739;11;5
9741;11;5
9743;20;4
9745;4;4
9747;5;5
9749;7;5
9751;15;8
9753;5;8
9755;14;8
9757;15;8
9759;30;4
9761;4;4
9763;5;8
9765;8;8
9767;11;8
9769;8;8
9771;12;7
9773;14;9
9775;25;7
9777;5;7
9779;5;9
9781;12;9
9783;20;12
9785;11;8
9787;20;8
9789;25;9
9791;37;6
9793;4;6
9795;6;9
9797;8;8
9799;12;11
9801;6;11
9803;12;9
9805;13;9
9807;25;7
9809;7;7
9811;9;9
9813;7;7
9815;20;9
9817;12;9
9819;21;9
9821;26;9
9823;44;5
9825;5;5
9827;5;9
9829;9;9
9831;14;9
9833;11;9
9835;18;9
9837;21;9
9839;37;8
9841;11;8
9843;14;9
9845;19;9
9847;26;9
9849;23;9
9851;36;6
9853;42;6
9855;58;5
9857;7;5
9859;11;6
9861;10;6
9863;18;9
9865;10;9
9867;19;9
9869;14;9
9871;35;8
9873;8;8
9875;12;9
9877;11;9
9879;30;9
9881;12;9
9883;23;9
9885;24;9
9887;45;5
9889;8;5
9891;11;9
9893;11;9
9895;22;9
9897;12;9
9899;22;5
9901;22;9
9903;44;5
9905;14;5
9907;17;9
9909;22;8
9911;38;8
9913;25;9
9915;36;6
9917;43;8
9919;60;4
9921;10;4
9923;15;8
9925;15;6
9927;27;6
9929;12;9
9931;23;9
9933;24;7
9935;45;7
9937;14;7
9939;21;8
9941;20;9
9943;41;9
9945;24;9
9947;31;9
9949;39;12
9951;70;6
9953;16;6
9955;20;12
9957;26;8
9959;35;12
9961;25;11
9963;38;5
9965;38;8
9967;66;4
9969;26;4
9971;34;7
9973;42;8
9975;60;7
9977;44;5
9979;65;5
9981;65;7
9983;88;4
9985;7;4
9987;10;7
9989;11;5
9991;14;5
9993;10;7
9995;19;8
9997;19;7
9999;34;4
10001;7;4
10003;11;8
10005;11;5
10007;23;12
10009;11;9
10011;26;6
10013;23;9
10015;47;5
10017;7;5
10019;9;12
10021;12;9
10023;15;6
10025;12;9
10027;21;9
10029;27;8
10031;40;7
10033;9;7
10035;12;7
10037;21;9
10039;32;12
10041;15;9
10043;32;8
10045;40;8
10047;59;6
10049;11;6
10051;15;8
10053;15;8
10055;24;12
10057;14;11
10059;31;8
10061;24;9
10063;48;7
10065;13;7
10067;19;9
10069;16;7
10071;38;6
10073;25;6
10075;40;6
10077;38;8
10079;63;3
10081;15;3
10083;20;8
10085;26;6
10087;37;8
10089;27;8
10091;39;6
10093;41;9
10095;66;5
10097;21;5
10099;25;9
10101;32;8
10103;46;5
10105;38;5
10107;58;3
10109;62;5
10111;87;3
10113;12;3
10115;19;5
10117;19;3
10119;28;5
10121;16;5
10123;33;8
10125;33;9
10127;44;5
10129;12;5
10131;23;9
10133;20;6
10135;44;9
10137;23;9
10139;41;8
10141;44;8
10143;68;5
10145;17;5
10147;24;8
10149;27;8
10151;41;9
10153;26;9
10155;45;4
10157;45;6
10159;67;3
10161;25;3
10163;33;6
10165;43;6
10167;61;5
10169;38;7
10171;61;3
10173;67;5
10175;87;3
10177;19;3
10179;31;5
10181;29;3
10183;46;5
10185;26;7
10187;47;6
10189;47;6
10191;66;5
10193;26;5
10195;40;6
10197;35;6
10199;63;5
10201;44;5
10203;68;5
10205;65;7
10207;93;3
10209;28;3
10211;40;7
10213;39;5
10215;63;7
10217;44;7
10219;64;3
10221;68;5
10223;92;3
10225;39;3
10227;53;5
10229;58;5
10231;85;5
10233;58;5
10235;88;4
10237;85;5
10239;112;3
10241;3;3
10243;5;5
10245;4;4
10247;7;5
10249;5;5
10251;9;5
10253;9;5
10255;19;3
10257;3;3
10259;7;5
10261;3;3
10263;13;7
10265;7;7
10267;13;5
10269;13;7
10271;25;3
10273;3;3
10275;5;7
10277;5;5
10279;11;5
10281;5;5
10283;10;6
10285;13;6
10287;22;5
10289;5;5
10291;8;6
10293;10;6
10295;19;7
10297;11;5
10299;19;3
10301;22;5
10303;35;3
10305;3;3
10307;5;5
10309;3;3
10311;7;7
10313;5;5
10315;11;6
10317;10;6
10319;19;3
10321;3;3
10323;8;6
10325;4;4
10327;12;9
10329;10;9
10331;16;8
10333;15;8
10335;34;5
10337;5;5
10339;6;8
10341;8;8
10343;13;9
10345;11;9
10347;17;6
10349;16;9
10351;33;5
10353;7;5
10355;13;9
10357;12;8
10359;24;5
10361;19;5
10363;33;3
10365;34;5
10367;51;3
10369;3;3
10371;5;5
10373;3;3
10375;7;5
10377;5;5
10379;9;8
10381;9;9
10383;17;5
10385;5;5
10387;9;9
10389;6;6
10391;15;8
10393;8;8
10395;15;6
10397;15;8
10399;29;3
10401;3;3
10403;6;8
10405;6;6
10407;12;6
10409;6;6
10411;10;7
10413;12;9
10415;25;7
10417;9;7
10419;13;9
10421;12;8
10423;28;9
10425;15;12
10427;25;8
10429;29;8
10431;48;6
10433;5;6
10435;6;8
10437;6;8
10439;9;11
10441;9;12
10443;13;9
10445;13;7
10447;29;7
10449;9;7
10451;13;8
10453;10;9
10455;27;9
10457;15;9
10459;25;8
10461;25;12
10463;50;6
10465;7;6
10467;9;12
10469;12;9
10471;15;11
10473;15;12
10475;27;5
10477;28;8
10479;43;4
10481;17;4
10483;29;7
10485;25;8
10487;43;5
10489;29;7
10491;50;5
10493;48;7
10495;70;4
10497;4;4
10499;7;7
10501;5;5
10503;11;7
10505;5;5
10507;11;8
10509;11;7
10511;21;4
10513;4;4
10515;8;8
10517;5;5
10519;15;9
10521;8;12
10523;14;9
10525;15;12
10527;26;5
10529;5;5
10531;9;9
10533;6;6
10535;13;9
10537;6;6
10539;13;9
10541;16;8
10543;30;7
10545;8;7
10547;9;7
10549;12;9
10551;28;9
10553;12;8
10555;28;6
10557;28;8
10559;43;4
10561;4;4
10563;8;8
10565;6;6
10567;12;9
10569;6;6
10571;13;8
10573;12;9
10575;26;5
10577;5;5
10579;9;9
10581;5;5
10583;18;9
10585;11;9
10587;21;9
10589;22;9
10591;39;5
10593;10;5
10595;13;9
10597;12;9
10599;23;9
10601;16;9
10603;25;7
10605;26;9
10607;52;7
10609;13;7
10611;23;9
10613;20;7
10615;36;9
10617;27;9
10619;45;6
10621;45;6
10623;67;5
10625;6;5
10627;8;6
10629;8;6
10631;13;9
10633;9;9
10635;14;7
10637;14;9
10639;31;7
10641;7;7
10643;9;9
10645;7;7
10647;22;9
10649;9;9
10651;22;9
10653;22;9
10655;41;5
10657;9;5
10659;13;9
10661;12;9
10663;22;9
10665;13;9
10667;24;5
10669;23;9
10671;47;5
10673;13;5
10675;23;9
10677;20;9
10679;41;9
10681;26;8
10683;35;6
10685;43;9
10687;67;5
10689;9;5
10691;11;9
10693;12;6
10695;16;6
10697;13;9
10699;24;9
10701;24;9
10703;43;7
10705;13;7
10707;23;9
10709;17;7
10711;36;5
10713;26;5
10715;40;5
10717;36;7
10719;66;3
10721;18;3
10723;29;7
10725;23;5
10727;37;7
10729;29;7
10731;49;3
10733;51;5
10735;68;3
10737;25;3
10739;42;5
10741;37;5
10743;65;5
10745;39;5
10747;68;3
10749;66;5
10751;89;3
10753;3;3
10755;5;5
10757;3;3
10759;7;5
10761;5;5
10763;9;5
10765;9;5
10767;17;3
10769;3;3
10771;7;5
10773;3;3
10775;11;7
10777;7;7
10779;11;5
10781;11;7
10783;23;3
10785;3;3
10787;5;7
10789;5;5
10791;11;5
10793;5;5
10795;9;7
10797;11;9
10799;21;7
10801;5;7
10803;7;9
10805;9;9
10807;19;8
10809;11;9
10811;19;6
10813;21;9
10815;31;5
10817;5;5
10819;9;9
10821;6;6
10823;13;9
10825;6;6
10827;13;9
10829;13;9
10831;27;5
10833;5;5
10835;9;9
10837;5;5
10839;19;9
10841;11;9
10843;21;7
10845;21;7
10847;35;5
10849;7;5
10851;9;7
10853;7;7
10855;16;9
10857;11;9
10859;20;5
10861;20;9
10863;39;5
10865;11;5
10867;14;9
10869;16;7
10871;31;6
10873;20;6
10875;37;4
10877;35;6
10879;54;3
10881;3;3
10883;6;6
10885;4;4
10887;8;6
10889;6;6
10891;10;7
10893;10;9
10895;21;5
10897;5;5
10899;9;9
10901;5;5
10903;17;7
10905;7;7
10907;17;5
10909;17;7
10911;32;3
10913;3;3
10915;5;7
10917;5;5
10919;12;5
10921;5;5
10923;10;6
10925;13;6
10927;24;5
10929;9;5
10931;14;6
10933;12;6
10935;27;9
10937;16;13
10939;23;5
10941;30;5
10943;47;5
10945;9;5
10947;13;5
10949;10;5
10951;21;9
10953;13;13
10955;17;6
10957;24;6
10959;44;5
10961;11;5
10963;21;6
10965;13;6
10967;33;9
10969;20;15
10971;26;9
10973;36;9
10975;63;8
10977;11;8
10979;19;13
10981;17;13
10983;27;15
10985;21;9
10987;30;5
10989;36;5
10991;56;5
10993;21;5
10995;33;5
10997;30;5
10999;55;9
11001;35;9
11003;56;6
11005;58;6
11007;80;5
11009;7;5
11011;10;6
11013;10;6
11015;17;9
11017;11;9
11019;14;5
11021;19;5
11023;35;5
11025;7;5
11027;12;5
11029;9;5
11031;23;15
11033;12;9
11035;22;9
11037;29;9
11039;45;8
11041;8;8
11043;11;13
11045;12;13
11047;22;9
11049;12;15
11051;16;6
11053;23;6
11055;41;5
11057;10;5
11059;13;6
11061;21;6
11063;35;13
11065;21;9
11067;33;5
11069;43;5
11071;54;5
11073;10;5
11075;15;5
11077;12;5
11079;25;13
11081;15;9
11083;25;6
11085;23;6
11087;49;5
11089;11;5
11091;21;6
11093;12;6
11095;36;9
11097;22;15
11099;27;9
11101;35;8
11103;62;7
11105;13;7
11107;19;12
11109;20;14
11111;37;13
11113;24;9
11115;29;9
11117;29;9
11119;67;7
11121;22;7
11123;32;9
11125;32;9
11127;48;8
11129;43;11
11131;59;9
11133;64;8
11135;84;6
11137;10;6
11139;15;8
11141;12;9
11143;20;11
11145;15;8
11147;23;13
11149;28;11
11151;46;9
11153;13;9
11155;20;13
11157;16;13
11159;29;9
11161;19;13
11163;36;14
11165;37;12
11167;61;7
11169;13;7
11171;23;8
11173;20;9
11175;33;15
11177;23;9
11179;34;5
11181;37;5
11183;61;5
11185;20;5
11187;30;5
11189;32;5
11191;48;7
11193;32;10
11195;44;5
11197;59;5
11199;82;4
11201;19;4
11203;29;5
11205;25;5
11207;42;7
11209;29;10
11211;45;5
11213;47;5
11215;65;5
11217;24;5
11219;40;5
11221;30;5
11223;63;8
11225;42;8
11227;61;8
11229;62;8
11231;94;4
11233;26;4
11235;40;8
11237;37;8
11239;56;8
11241;41;8
11243;61;5
11245;68;5
11247;93;4
11249;37;4
11251;53;5
11253;55;5
11255;86;7
11257;58;7
11259;83;5
11261;87;5
11263;111;4
11265;6;4
11267;9;5
11269;9;5
11271;16;7
11273;9;7
11275;13;5
11277;17;5
11279;31;4
11281;6;4
11283;11;5
11285;9;5
11287;20;8
11289;11;8
11291;19;8
11293;25;8
11295;41;4
11297;6;4
11299;9;8
11301;11;8
11303;19;8
11305;11;8
11307;14;5
11309;19;5
11311;36;5
11313;9;5
11315;12;5
11317;19;5
11319;32;10
11321;19;7
11323;30;5
11325;39;5
11327;52;4
11329;6;4
11331;9;5
11333;9;5
11335;16;10
11337;9;7
11339;14;5
11341;19;5
11343;33;5
11345;9;5
11347;14;5
11349;10;5
11351;23;15
11353;14;9
11355;23;14
11357;29;12
11359;50;7
11361;9;7
11363;10;8
11365;14;9
11367;23;9
11369;19;13
11371;24;9
11373;26;9
11375;53;7
11377;16;7
11379;23;9
11381;28;9
11383;37;11
11385;33;8
11387;49;9
11389;55;8
11391;70;6
11393;7;6
11395;11;8
11397;10;9
11399;18;8
11401;10;11
11403;14;13
11405;19;11
11407;35;9
11409;9;9
11411;13;13
11413;13;13
11415;26;13
11417;13;9
11419;24;9
11421;32;8
11423;48;7
11425;9;7
11427;13;12
11429;12;14
11431;24;9
11433;13;15
11435;17;6
11437;24;6
11439;45;5
11441;13;5
11443;18;6
11445;23;6
11447;42;9
11449;24;12
11451;38;5
11453;48;5
11455;66;5
11457;10;5
11459;12;5
11461;13;5
11463;22;9
11465;13;12
11467;18;6
11469;26;6
11471;48;5
11473;17;5
11475;24;6
11477;24;6
11479;45;14
11481;24;8
11483;32;12
11485;41;12
11487;74;7
11489;17;7
11491;22;9
11493;24;9
11495;28;8
11497;31;14
11499;40;5
11501;47;5
11503;70;4
11505;30;4
11507;46;5
11509;47;5
11511;70;8
11513;47;8
11515;69;6
11517;75;6
11519;99;4
11521;7;4
11523;13;6
11525;13;6
11527;22;8
11529;13;8
11531;19;5
11533;19;5
11535;39;4
11537;7;4
11539;14;5
11541;11;5
11543;31;8
11545;14;14
11547;21;12
11549;31;12
11551;50;7
11553;10;7
11555;15;9
11557;16;9
11559;31;14
11561;15;8
11563;25;6
11565;26;6
11567;53;5
11569;13;5
11571;18;6
11573;23;6
11575;43;12
11577;27;9
11579;41;5
11581;52;5
11583;71;5
11585;10;5
11587;15;5
11589;12;5
11591;25;12
11593;15;9
11595;25;6
11597;24;6
11599;51;5
11601;11;5
11603;22;6
11605;13;6
11607;36;9
11609;22;13
11611;30;9
11613;37;9
11615;69;7
11617;14;7
11619;20;14
11621;23;12
11623;39;14
11625;24;9
11627;29;9
11629;34;8
11631;72;7
11633;24;7
11635;36;7
11637;37;9
11639;52;9
11641;45;11
11643;68;8
11645;68;8
11647;98;6
11649;12;6
11651;16;8
11653;16;8
11655;27;11
11657;17;9
11659;23;14
11661;26;11
11663;53;9
11665;14;9
11667;22;12
11669;20;13
11671;42;9
11673;21;13
11675;32;14
11677;43;12
11679;72;7
11681;17;7
11683;25;9
11685;26;9
11687;46;14
11689;25;9
11691;31;9
11693;34;9
11695;77;8
11697;19;8
11699;29;9
11701;29;9
11703;57;6
11705;41;9
11707;53;9
11709;69;6
11711;94;5
11713;18;5
11715;26;6
11717;28;9
11719;33;9
11721;30;9
11723;40;9
11725;47;5
11727;72;5
11729;25;5
11731;38;9
11733;36;9
11735;53;8
11737;38;10
11739;56;8
11741;58;5
11743;102;4
11745;32;4
11747;48;8
11749;51;10
11751;68;8
11753;52;5
11755;71;7
11757;74;8
11759;103;4
11761;43;4
11763;67;5
11765;68;8
11767;97;5
11769;68;7
11771;93;7
11773;101;5
11775;133;4
11777;9;4
11779;14;5
11781;13;7
11783;19;7
11785;14;5
11787;20;8
11789;25;5
11791;43;4
11793;9;4
11795;15;8
11797;11;7
11799;25;5
11801;15;8
11803;31;10
11805;33;8
11807;56;4
11809;9;4
11811;13;5
11813;15;8
11815;23;10
11817;15;8
11819;23;13
11821;31;12
11823;48;7
11825;13;7
11827;17;7
11829;29;13
11831;40;9
11833;23;8
11835;37;11
11837;51;8
11839;66;6
11841;11;6
11843;15;8
11845;15;11
11847;24;9
11849;14;9
11851;24;12
11853;32;11
11855;49;9
11857;13;9
11859;22;13
11861;17;11
11863;30;8
11865;24;12
11867;41;9
11869;43;5
11871;67;5
11873;14;5
11875;17;8
11877;22;12
11879;29;9
11881;29;5
11883;39;13
11885;43;12
11887;67;7
11889;21;7
11891;27;9
11893;37;14
11895;48;6
11897;44;8
11899;62;8
11901;68;6
11903;88;4
11905;12;4
11907;19;6
11909;15;8
11911;27;8
11913;19;6
11915;29;9
11917;29;5
11919;53;5
11921;16;5
11923;27;8
11925;21;9
11927;42;9
11929;26;14
11931;38;10
11933;43;12
11935;70;7
11937;13;7
11939;23;9
11941;22;8
11943;38;13
11945;23;9
11947;34;5
11949;37;5
11951;66;5
11953;24;5
11955;34;5
11957;35;5
11959;51;9
11961;38;11
11963;51;6
11965;65;6
11967;88;5
11969;17;5
11971;24;6
11973;25;6
11975;37;9
11977;26;11
11979;38;5
11981;41;5
11983;72;5
11985;25;5
11987;37;5
11989;36;5
11991;55;8
11993;39;11
11995;55;9
11997;56;6
11999;100;5
12001;26;5
12003;34;8
12005;36;11
12007;47;9
12009;40;6
12011;50;5
12013;58;5
12015;91;3
12017;42;3
12019;61;3
12021;62;5
12023;86;5
12025;65;5
12027;91;5
12029;97;3
12031;124;3
12033;15;3
12035;22;3
12037;22;5
12039;35;5
12041;22;5
12043;36;5
12045;39;3
12047;59;3
12049;15;3
12051;25;5
12053;21;5
12055;48;9
12057;25;6
12059;47;9
12061;51;6
12063;77;5
12065;17;5
12067;24;8
12069;28;11
12071;41;8
12073;28;11
12075;42;5
12077;52;5
12079;67;3
12081;22;3
12083;29;3
12085;43;5
12087;63;8
12089;40;6
12091;64;6
12093;69;4
12095;95;3
12097;20;3
12099;32;4
12101;29;6
12103;49;8
12105;32;6
12107;48;5
12109;48;5
12111;78;5
12113;24;5
12115;40;5
12117;30;5
12119;63;9
12121;43;9
12123;65;8
12125;65;8
12127;99;5
12129;29;5
12131;39;8
12133;43;8
12135;63;9
12137;49;9


==> data/hamming_exhaustive_bin_w4.dat <==
2 1.0 1 1
3 1.3333334 1 2
4 2.0196078 2 2
5 3.129902 2 4
6 5.08366 4 6
7 7.9439774 6 10
8 12.705343 9 15
9 19.814543 14 24
10 30.808584 24 38
11 46.330853 37 55
12 66.15369 56 77
13 90.13191 82 100
14 118.568146 112 128
15 146.0642 140 154
16 174.18399 165 183
17 191.875 185 200
18 214.32027 210 223
19 219.44444 217 224
20 231.0 231 231


==> data/hamming_exhaustive_bin_w5.dat <==
2 1.0 1 1
3 1.4444444 1 2
4 2.3986928 2 3
5 4.151961 3 5
6 7.7611113 6 9
7 14.278011 10 18
8 27.80306 20 33
9 53.819885 39 65
10 106.527306 80 127
11 210.92958 166 249
12 407.06274 339 468
13 769.7203 671 865
14 1417.1569 1281 1560
15 2477.3723 2296 2680
16 4116.79 3890 4384
17 6344.4214 6094 6658
18 9224.935 9018 9569
19 12381.777 11842 12810
20 15136.0 15136 15136


==> data/hamming_exhaustive_csd_w4.dat <==
2 1.0 1 1
3 1.3333334 1 2
4 2.006536 2 2
5 3.0661764 2 4
6 4.888889 4 6
7 7.419001 4 10
8 11.035391 7 14
9 14.912928 8 20
10 18.071346 9 24
11 19.227478 9 26
12 18.061497 9 24
13 15.012444 8 20
14 11.235618 7 15
15 7.654062 5 10
16 5.02451 4 6
17 3.1556373 2 4
18 2.0196078 2 2
19 1.3333334 1 2
20 1.0 1 1


==> data/hamming_exhaustive_csd_w5.dat <==
2 1.0 1 1
3 1.4444444 1 2
4 2.3464053 2 3
5 3.8762255 3 4
6 6.720915 4 8
7 11.04867 7 14
8 17.825092 10 25
9 25.822649 12 36
10 32.86016 14 45
11 35.26886 15 47
12 32.072742 14 45
13 24.947178 12 34
14 17.199472 10 24
15 10.735177 7 14
16 6.483987 4 8
17 3.7610295 3 4
18 2.24183 2 2
19 1.3888888 1 2
20 1.0 1 1


==> data/timing_DRO.dat <==
12 0.0 3.911755E-4 0.602512
13 0.0 6.44915E-4 1.9412892
14 0.0 9.696367E-4 4.3933535
15 0.0 8.5940224E-4 8.2097645
16 0.0 0.0012107643 38.79084
17 0.0 0.08016901 361.4545
18 0.0 0.044565547 372.69617
19 0.0 0.06962283 831.8507
20 0.0 0.2033325 2079.336
21 0.0 1.1209216 34209.473
22 0.0 0.39783433 7771.8765
23 0.0 1.271202 80759.41
24 0.0 1.8237793 235301.3
25 0.0 4.598878 694864.9


==> timing_DRO.dat <==
12 0.0 3.911755E-4 0.602512
13 0.0 6.44915E-4 1.9412892
14 0.0 9.696367E-4 4.3933535
15 0.0 8.5940224E-4 8.2097645
16 0.0 0.0012107643 38.79084
17 0.0 0.08016901 361.4545
18 0.0 0.044565547 372.69617
19 0.0 0.06962283 831.8507
20 0.0 0.2033325 2079.336
21 0.0 1.1209216 34209.473
22 0.0 0.39783433 7771.8765
23 0.0 1.271202 80759.41
24 0.0 1.8237793 235301.3
25 0.0 4.598878 694864.9

